Optimizing Recursive Queries with Program Synthesis

Most work on query optimization has concentrated on loop-free queries. However, data science and machine learning workloads today typically involve recursive or iterative computation. In this work, we propose a novel framework for optimizing recursive queries using methods from program synthesis. In particular, we introduce a simple yet powerful optimization rule called the "FGH-rule" which aims to find a faster way to evaluate a recursive program. The solution is found by making use of powerful tools, such as a program synthesizer, an SMT-solver, and an equality saturation system. We demonstrate the strength of the optimization by showing that the FGH-rule can lead to speedups up to 4 orders of magnitude on three, already optimized Datalog systems.

==> systems/README.txt <==
1. sql-recursion.sql contains examples of recursive queries for
   postgres and sqlite3

2. tc.dl and e.facts is a simple souffle example.  The current content
   doesn't run because it contains a recursive rule with negation;
   feel free to edit to try something else.

   To run:

	souffle tc.dl  -- run
	souffle tc.dl m'*' -- runs with magic enabled
	souffle tc.dl -g tc.cpp -- compile to a file
	souffle tc.dl -g tc-magic.cpp m'*' -- compile with magic enableled
	souffle --help


